The M dwarf problem: Fe and Ti abundances in a volume-limited sample of M dwarf stars

We report iron and titanium abundance measurements from high resolution spectra in a volume-limited sample of 106 M0 and M0.5 dwarf stars. The sample includes stars north of the celestial equator and closer than 29 parsecs. The results imply that there is an M dwarf problem similar to the previously known G dwarf problem, in that the fraction of low-metallicity M dwarfs is not large enough to fit simple closed-box models of Galactic chemical evolution. This volume-limited sample avoids many of the statistical uncertainties present in a previous study using a brightness-limited sample of M dwarf stars

==> table2.dat <==
Table 3: Wavelength, excitation potential, and log gf for Ti and Fe lines, with
the number of our 106 sample stars for which each line was used indicated.

Lines  1 - 16 : this information
Lines 17 - 55: Ti I lines
Lines 56 - 82: Fe I lines

Description of table: table3.dat
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  8  F8.3  Ang     wl        Wavelength
   9- 14  F6.2  eV      ex. pot.  excitation potential
  15- 22  F8.3          loggf     log gf
  23- 27  F4.1          Nstars    number of stars
-------------------------------------------------------------------------------

5716.457  2.30  -0.700  79 
5866.452  1.07  -0.840  9  
5953.162  1.89  -0.329  63 
5965.828  1.88  -0.409  32 
6126.217  1.07  -1.425  22 
6312.238  1.46  -1.552  60 
6336.102  1.44  -1.743  44 
6743.124  0.90  -1.630  32 
7050.693  2.34  -1.140  48 
7299.680  1.43  -1.940  26 
7330.951  1.74  -1.667  68 
7357.726  1.44  -1.122  99 
7364.097  1.43  -1.190  103
7489.572  2.25  -0.821  93 
7767.456  0.90  -2.966  42 
8024.842  1.88  -1.140  96 
8068.238  1.87  -1.280  77 
8334.349  0.82  -2.535  81 
8353.161  0.81  -2.677  37 
8364.171  0.84  -1.652  92 
8377.861  0.83  -1.612  85 
8396.898  0.81  -1.779  93 
8412.358  0.82  -1.483  104
8416.951  2.24  -1.034  84 
8426.506  0.83  -1.253  26 
8450.892  2.25  -0.903  74 
8467.132  2.12  -1.265  36 
8548.088  1.87  -1.187  84 
8675.372  1.07  -1.669  102
8682.980  1.05  -1.941  97 
8692.331  1.05  -2.295  23 
9027.348  1.74  -1.165  16 
9599.542  0.83  -1.445  32 
9688.803  0.81  -1.638  69 
9719.007  1.50  -1.272  19 
9728.327  0.82  -1.234  28 
9743.570  0.81  -1.334  9  
9770.251  0.85  -1.604  36 
9832.134  1.89  -1.190  28 
6065.482  2.61  -1.530  79 
6421.349  2.28  -2.027  77 
6518.365  2.83  -2.750  42 
6593.871  2.43  -2.422  76 
6677.989  2.69  -1.470  8  
7223.656  3.02  -1.923  23 
7583.787  3.02  -1.990  106
8046.047  4.42  -0.082  74 
8047.617  0.86  -4.656  98 
8075.150  0.91  -5.062  10 
8085.176  4.45  -0.240  9  
8327.052  2.20  -1.525  80 
8514.072  2.20  -2.229  94 
8515.109  3.02  -2.073  84 
8582.258  2.99  -2.133  103
8611.803  2.85  -1.926  103
8621.601  2.95  -2.321  105
8674.746  2.83  -1.800  101
8757.187  2.84  -2.059  103
8804.625  2.28  -3.234  91 
8838.428  2.86  -2.050  105
8999.555  2.83  -1.300  20 
9030.708  2.85  -3.290  35 
9088.314  2.85  -1.890  52 
9118.881  2.83  -2.092  41 
9146.133  2.59  -3.239  55 
9210.022  2.85  -2.579  73 

